Genetic-tunneling driven energy optimizer for spin systems

A long-standing and difficult problem in, e.g., condensed matter physics is how to find the ground state of a complex many-body system where the potential energy surface has a large number of local minima. Spin systems containing complex and/or topological textures, for example spin spirals or magnetic skyrmions, are prime examples of such systems. We propose here a genetic-tunneling-driven variance-controlled optimization approach, and apply it to two-dimensional magnetic skyrmionic systems. The approach combines a local energy-minimizer backend and a metaheuristic global search frontend. The algorithm is naturally concurrent, resulting in short user execution time. We find that the method performs significantly better than simulated annealing (SA). Specifically, we demonstrate that for the Pd/Fe/Ir(111) system, our method correctly and efficiently identifies the experimentally observed spin spiral, skyrmion lattice and ferromagnetic ground states as a function of external magnetic field. To our knowledge, no other optimization method has until now succeeded in doing this. We envision that our findings will pave the way for evolutionary computing in mapping out phase diagrams for spin systems in general.

==> ad.txt <==

AD notes

13 Feb 2023 email fron Pawel:

Dear colleagues
 
Please find attached some comments and suggested edits. I have introduced them in Adobe Acrobat as I do not typically use overleaf.
 
I think this version is greatly improved though I still feel there is some redundancy in describing the algorithm. One thing is to make it clear how the proposed algorithm fits into the entire method flow (Fig. 1d helps;  as a side note – I feel that the rest of Fig.1 should be better used in the text of the manuscript). My impression is that there are mixed signals sent in the manuscript where sometimes the “genetic” algorithm refers to metaheuristic search/optimisation and sometimes seems to refer to the whole procedure. Then the strategy to describe “genetic” search could rest on the concept of a protoplast genetic algorithm. Then one would have to describe operators – cross-over, mutation and selection – representation/encoding and evaluation. At the moment, these pieces of information are scattered around and sometimes repeated (reformulated using other terms), hence redundancy.
This is just my perception. If everyone else smoothly reads and understands the overall methodological concept and algorithmic details, and finds the descriptive flow coherent, then I would consider this as a reliable indicator of the clarity of the content presentation. I am then perfectly fine with your judgment.
 
All the best
Pawel
 

OLD

A long-standing and difficult problem in, e.g., condensed matter physics is how to find the ground state of a complex many-body system where the potential energy surface has a large number of local minima. Magnetic systems systems containing complex and/or topological textures, for example spin spirals or skyrmions, are prime examples of such systems. We propose here a genetic-tunneling-driven variance-controlled optimization approach, and apply it to two-dimensional magnetic skyrmionic systems. Our approach combines a local energy minimizer back-end and a metaheuristic global search front-end, and its inherent concurrent property  significantly decreases the execution time \AD{compared to what? SA? Can SA be implemented in a concurrent way?}.
We find that our method performs significantly better than simulated annealing. Specifically, we demonstrate that for the Pd/Fe/Ir(111) system, our method correctly and efficiently identifies the spin spiral, skyrmion lattice and ferromagnetic states as a function of external magnetic field.
We envision that our findings will pave the way for evolutionary computing in finding the ground state of magnetic systems in general.


Abstract:
Novel topological spin textures, such as magnetic skyrmions, benefit from their inherent stability, acting as the ground state in several magnetic systems. 
In the current study of atomic monolayer magnetic materials, reasonable initial guesses are still needed to search for those magnetic patterns. 
This situation underlines the need to develop a more effective way to identify the ground states.
To solve this problem, in this work, we propose a genetic-tunneling-driven variance-controlled optimization approach, which combines a local energy minimizer back-end and a metaheuristic global searching front-end.
This algorithm is an effective optimization solution for searching for magnetic ground states at extremely low temperatures and is also robust for finding low-energy degenerated states at finite temperatures. 
We demonstrate here the success of this method in searching for magnetic ground states of 2D monolayer systems with both artificial and calculated interactions from density functional theory. 
It is also worth noting that the inherent concurrent property of this algorithm can significantly decrease the execution time. In conclusion, our proposed method builds a useful tool for low-dimensional magnetic system energy optimization.


In conclusion:
Our method successfully finds all three ground states as a function of magnetic field, correctly identifying the transition regions in between. To our knowledge, no other theoretical method has yet been shown to be able to do this. 
Of course, the exact results depend on the parameters used in the spin Hamiltonian, Eq. 1.

Concepts / abbreviations:
PES
2D
MCMC
Metropolis MCMC -- is this one needed? If all our MCMC use Metropolis we can state that somewhere and then refer to the method as MCMC.
SKl -- should be SkL -- Skyrmion lattice
Pd/Fe/Ir(111)






tunneling operators naming convention:
square-crossover
linear-crossover

Main take-home points to mention (most of them in the discussion/conclusion):

To the best of our knowledge, this is the first study establishing a real-space genetic-tunneling optimization protocol for complex spin systems with long-range interactions.

*New heuristic method for finding the global minimum in a complex peotential energy surface. It performs better than SA.

*In fact, we manage to correctly identify the ground-state skyrmion lattice in the FePd/Ir system, contrary to xxx (previous literature? Has this not been identified ever?)

*The selection operators (square and linear) are new inventions, taking into account prior knowledge of the systems. The prior knowledge is that skyrmions as well as spin spirals can be well contained in rectangular segments of the full spin texture.  They are especially well suited for systems with localized spin textures, such as skyrmions and spin spirals.




OLD:
Concepts that should be in the method section:

Local optimizers:
    MCMC and SLLG

Genetic tunneling method
    Selection: R, RW, T
    Crossover: Squared crossover, linear crossover
    Mutation

Starting guess
    Random
    Based on a "quick" SA optimization

Baseline 
    computed using simulated annealing

The "walk-through" has already been done in Figure 1, so we should refer to that one and not repeat the same information.

The system details are not part of the method. 


Questions:
SA is used as baseline. Obviously, SA manages to find a good solution. We should explain in what way is our method better than standard SA. It seems that all tests with MCMC find states with lower energy than the baseline SA, but what if we run the SA for a longer time? Will it also find these even lower energy states? To get to the same (low) energy, which method is faster? The performance of SA could be added in Fig 2(b).

Our method is especially good at identifying the the different phases, based on the topological charge.
